Unraveling the multivalent Aluminium-ion redox mechanism in 3,4,9,10-Perylenetetracarboxylic dianhydride (PTCDA)

Rechargeable Aluminium-organic batteries are an exciting emerging energy storage technology owing to their low cost and promising high performance, thanks to the ability to allow multiple-electron redox chemistry and multivalent Al-ion intercalation. In this work, we use a combination of Density Functional Theory (DFT) calculations and experimental methods to examine the mechanism behind the charge-discharge reaction of the organic dye 3,4,9,10-Perylenetetracarboxylic dianhydride (PTCDA) in the 1,3-ethylmethylimidazolium (EMIm$^+$) chloroaluminate electrolyte. We conclude that, contrary to previous reports claiming the intercalation of trivalent Al$^{3+}$, the actual ionic species involved in the redox reaction is the divalent AlCl$^{2+}$. While a less-than-ideal scenario, this mechanism still allows a theoretical transfer of four electrons per formula unit, corresponding to a remarkable specific capacity of 273 mAh g$^{-1}$. However, the poor reversibility of the reaction and low cycle life of the PTCDA-based cathode, due to its solubility in the electrolyte, make it an unlikely candidate for a commercial application.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

